Compound WKI-SP hierarchy and multiloop soliton solutions

The generalized hierarchies of compound WKI-SP (Wadati-Konno-Ichikawa and short pulse) equations are presented. The proposed integrable nonlinear equations include the WKI-type equations, the SP-type equations and the compound generalized WKI-SP equations. A chain of hodograph transformations are established to relate the compound WKI-SP equations with the MKdV-SG (modified Korteweg-de Vries and sine-Gordon) equations. As applications, the multiloop soliton solutions of one compound WKI-SP equation are obtained. We emphasize on showing abundant solitonic behaviors of two loop solitons. The role of each parameter plays in the movement of two-loop solion are shown detailedly in a table.

==> 3loop/figure11/_____________.txt <==
alpha, beta, k1, k2, k3, xi10, xi20, xi30, d
0.2, 0.2, 6/5, 2.5, -0.5, -2.9, -5.9, 0, -1.1

==> 3loop/figure9/____.txt <==
我们把初始状态从左至右沿x轴正方向的三个波分别命名为a,b,c波
图描述了三个都在x轴上方且均向x轴负方向传播的波，随着时间推移，c波先后追上了b波，a波，此后b波又追上了a波，三个波经历了合并然后分开的过程

==> 3loop/figure9/_____________.txt <==
alpha, beta, k1, k2, k3, xi10, xi20, xi30, d
figure8
0.2, 0.2, 6/5, 2.5, -0.5, -2.9, -5.9, 0, -1.1
figure7
0.2, 0.01, 0.5, 1, 1.5, 0, -0.9, 0.3, -11

alpha, beta, k1, k2, xi10, xi20, x0
figure6
0.5, 0.5, -1.5, 0.8, -3.4, 0, 0.3
figure5
-0.5, 0.5, 1.5, 0.7, 0, 0, -18.5
figure4
-0.5, -0.5, 0.9, 0.6, 1, 0, -5
figure3
0.5, -0.5, 2, 0.6, -1.5, 0, -5.5

alpha, beta, k1, xi10, d1
figure2
2, 2, -1.5, 0, 4/3
figure1
2, 2, 1.5, 0, -4/3
